A Data Fusion Model for Meteorological Data using the INLA-SPDE method

This work aims to combine two primary meteorological data sources in the Philippines: data from a sparse network of weather stations and outcomes of a numerical weather prediction model. To this end, we propose a data fusion model which is primarily motivated by the problem of sparsity in the observational data and the use of a numerical prediction model as an additional data source in order to obtain better predictions for the variables of interest. The proposed data fusion model assumes that the different data sources are error-prone realizations of a common latent process. The outcomes from the weather stations follow the classical error model while the outcomes of the numerical weather prediction model involves a constant multiplicative bias parameter and an additive bias which is spatially-structured and time-varying. We use a Bayesian model averaging approach with the integrated nested Laplace approximation (INLA) for doing inference. The proposed data fusion model outperforms the stations-only model and the regression calibration approach, when assessed using leave-group-out cross-validation (LGOCV). We assess the benefits of data fusion and evaluate the accuracy of predictions and parameter estimation through a simulation study. The results show that the proposed data fusion model generally gives better predictions compared to the stations-only approach especially with sparse observational data.

==> manifest.txt <==
%%
%% Copyright 2022 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls


